Instance-Optimality for Private KL Distribution Estimation

We study the fundamental problem of estimating an unknown discrete distribution $p$ over $d$ symbols, given $n$ i.i.d. samples from the distribution. We are interested in minimizing the KL divergence between the true distribution and the algorithm's estimate. We first construct minimax optimal private estimators. Minimax optimality however fails to shed light on an algorithm's performance on individual (non-worst-case) instances $p$ and simple minimax-optimal DP estimators can have poor empirical performance on real distributions. We then study this problem from an instance-optimality viewpoint, where the algorithm's error on $p$ is compared to the minimum achievable estimation error over a small local neighborhood of $p$. Under natural notions of local neighborhood, we propose algorithms that achieve instance-optimality up to constant factors, with and without a differential privacy constraint. Our upper bounds rely on (private) variants of the Good-Turing estimator. Our lower bounds use additive local neighborhoods that more precisely captures the hardness of distribution estimation in KL divergence, compared to ones considered in prior works.

==> data_lnd/enron_emails_bert/d_30522_eps_1_different_n.csv <==
,n,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,12500,inf,,6.944075803012264,0.02582651473928116,7.382767405273038,0.01926477247686828,6.730402188051402,0.022230938983974425,7.272182331332864,0.019292131771920382,6.879587451638871,0.0252970861687415,6.578120386865152,0.027699277966322832,5.999936198747642,0.017459324698469593
1,25000,inf,,6.727728628559939,0.01930088078537953,6.992779911153669,0.018352351660079293,6.574015358844481,0.023809010874659937,6.900036598777613,0.019040424345247182,6.673152920043146,0.024519783171048696,6.468133657735831,0.02544542795476729,6.089144458389662,0.018718655851952704
2,50000,inf,,6.58687146677712,0.0071603584700711456,6.711954416770617,0.006153164833714232,6.485986151296602,0.00872441947536023,6.644540314678852,0.00705240417212507,6.54515276145721,0.008211985830191419,6.411736614543335,0.008504584879768252,6.169626005799175,0.006964933514836035
3,100000,inf,,6.482800802831177,0.00990917880357655,6.5183511220177595,0.007949468702666936,6.413864470105976,0.009538784739534144,6.476596367707849,0.007915300071031115,6.441926615187109,0.008185554059669432,6.365853126446797,0.00765646170308613,6.215750149701024,0.008085497260118297
4,200000,inf,,6.413831481203376,0.004469305777935924,6.414061089088959,0.005085544159309363,6.374675215717436,0.005462874121912575,6.390497895369892,0.005106762411457123,6.38401614078905,0.005330462502825036,6.341328837709509,0.005548617888177001,6.254659966992887,0.005026498800297981
5,400000,inf,,6.363700134916264,0.0030705249087013553,6.353742632810149,0.0023484972156469705,6.343219895653499,0.002624848854295826,6.3419329880483,0.002444651921913195,6.342818819758353,0.0027240006258460385,6.3217476803915025,0.002798102928573558,6.272271563856032,0.0025015665018261373


==> data_lnd/enron_emails_bert/n_100000_d_30522_different_eps.csv <==
,eps,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,0.005,inf,,8.64877653451288,0.06526510458558979,9.327320540523154,0.008863478369711792,6.418560231965429,0.006262591679666365,6.480530200210279,0.006718362461776115,8.611402539357243,0.059603114450689915,6.3681702935058775,0.006932313434461906,6.220938889773389,0.0057773471111793855
1,0.01,inf,,8.041972009281864,0.025549579423689208,8.939840603924324,0.007616246658364188,6.41934090811927,0.010753499944369627,6.48095411229126,0.009237426979020455,8.021291761608152,0.027491511499905384,6.36922780144572,0.009336383886412617,6.221707009628493,0.008444616395528723
2,0.02,inf,,7.594983625286121,0.023277502350511507,8.526376342266369,0.01310467148839562,6.420384921968685,0.009980339356984573,6.482627600171666,0.00958625069617754,7.55595878020562,0.022106927846672873,6.371786958206083,0.00962943332220066,6.223849038335422,0.008969432964178048
3,0.04,inf,,7.261138088344421,0.009774439847706163,8.083884221624604,0.006346556443954868,6.424516996274297,0.004187857373948073,6.484712220379239,0.004064595568247966,7.214758991517845,0.0058832830933686206,6.3744480694595165,0.004338295614603224,6.225349553568042,0.004218944601834362
4,0.08,inf,,7.035304268905388,0.01256512607732567,7.645893778800629,0.008451578314118567,6.431125079813162,0.009590438510877953,6.49225173913598,0.009514504439647346,7.004613425383724,0.013852183266499127,6.381538974319253,0.010100110245695121,6.23274436562939,0.008953811756443473
5,0.16,inf,,6.812780330152492,0.009877943819245687,7.216473204295622,0.009481652497600001,6.417273445868413,0.008370192165904223,6.479044783812922,0.008357720439717485,6.775693897128155,0.009388348114750797,6.367621544130648,0.008473149100356627,6.219936512351871,0.009084927883349856
6,0.32,inf,,6.649379687339303,0.00607018833495972,6.878927812094301,0.00717091448139606,6.424680158236957,0.006806141821530258,6.4863814071077615,0.006192701961277321,6.621644010040155,0.007147832958283211,6.376040619501936,0.007175646422969712,6.226438990382999,0.005652441578422901
7,0.64,inf,,6.544168617112028,0.0034773209364136943,6.637986740065915,0.00470122344248819,6.430798423606149,0.003842519686286566,6.491354698170021,0.004670292175876815,6.510121852992468,0.005354102019669253,6.380637668354559,0.004857726237350501,6.232006156554736,0.004546829724112265
8,1.28,inf,,6.485788654495694,0.007970471506960805,6.513013533566186,0.003883799612730489,6.4246579512834305,0.004148139245035512,6.4867619043601135,0.0031358206059752323,6.441209332939446,0.004388260055333478,6.375982348855372,0.003141972136280173,6.225979536937576,0.003550409374971189
9,2.56,inf,,6.486820765410469,0.007159327847874895,6.486853222314186,0.006086325191512293,6.420942029035989,0.006948501802076146,6.482082364812413,0.0061181900322558255,6.411354235469645,0.006859002601843498,6.371298457991116,0.007192291489903093,6.222664332359522,0.0060226523708985175


==> data_lnd/enron_emails_gpt2/d_50257_eps_1_different_n.csv <==
,n,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,12500,inf,,8.102911429544381,0.042591218274546386,8.560410917700583,0.025214977069498677,7.776798311562199,0.03604065114845545,8.442106449824866,0.022551953318532332,8.035436531007687,0.033617387511916605,7.581436225636589,0.03258342650146959,6.76228144622267,0.025389037444380973
1,25000,inf,,7.831098612596643,0.020304462447526553,8.143521256946887,0.016534580549807592,7.5905373809404875,0.02090335590213569,8.034575720961488,0.015427845831341764,7.752145884545425,0.0215391064683979,7.450894920214135,0.017412730333598775,6.900476078847284,0.016261523933866526
2,50000,inf,,7.622404904358436,0.020278814549212293,7.802170368155312,0.013597406554160328,7.471465397328498,0.016054904772025896,7.713352103547658,0.013908184356555718,7.561721249218844,0.017509237161653254,7.37273489283541,0.01634827269409463,7.008628822205286,0.012208639357193202
3,100000,inf,,7.466431260173546,0.010222209575060651,7.53979118145732,0.01104664173173755,7.373523154087924,0.011849954732971154,7.480380974140287,0.009856017880642597,7.4207754617900035,0.011414711028388185,7.306538658192909,0.01216827731434014,7.07745808068262,0.009550503903649326
4,200000,inf,,7.362091702648146,0.0058199979210513935,7.376864330119011,0.004080258509872736,7.3084818943036,0.004747911929357982,7.341555560492383,0.004394255380811494,7.3257082318333335,0.004697941195326733,7.2627103333558,0.004365314135425853,7.125868588513048,0.00466401578103254
5,400000,inf,,7.300664026963743,0.0024843762178503753,7.292824704160601,0.0018037459834765975,7.2718411904724665,0.0018399315126854043,7.2735074462281135,0.0017030737681213834,7.273461813411248,0.0018176296909528235,7.241907801883731,0.001677857287983893,7.161765464350066,0.001716815773905201


==> data_lnd/enron_emails_gpt2/n_100000_d_50257_different_eps.csv <==
,eps,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,0.005,inf,,9.908985387712269,0.06508913950300628,10.255482910130322,0.014976520329868159,7.378979899424617,0.009938790563251573,7.485928172087017,0.008157040948393975,9.800742088634298,0.039068609238329034,7.312033665320084,0.009784570471978614,7.084354083253503,0.008379201438649656
1,0.01,inf,,9.425403082281823,0.03458742742886047,9.974321852802325,0.011161506000804977,7.3828027843821245,0.004694202498625131,7.487415479915555,0.004089923228634804,9.369413463944325,0.032557864896959075,7.313389736064548,0.0043247039592615045,7.086328950605757,0.003984034502851099
2,0.02,inf,,8.9322775821851,0.011145376395221587,9.621480748635472,0.009539107959413365,7.375642765493043,0.0024994475771517428,7.482226381814177,0.003630743282497962,8.875808587050866,0.014219501717131277,7.307321074003214,0.004097048823997242,7.080305109174193,0.0031404512141993864
3,0.04,inf,,8.592086298107237,0.026131125283322506,9.240385017099321,0.010977974977536506,7.382833966732529,0.00667177815963354,7.4874788989062875,0.0064041752885200314,8.514212104232206,0.009607855365674626,7.3147160738574115,0.0073695675552015154,7.085329951259612,0.0054847249529539075
4,0.08,inf,,8.242307651005941,0.011037041925074176,8.8225981930732,0.00724387547652857,7.379793165594559,0.008362972835375898,7.486161784528539,0.008055883630273597,8.196057719289378,0.014329824121400336,7.310551608492157,0.009160012035596249,7.084483952430396,0.008097908081433064
5,0.16,inf,,7.958286521930177,0.011155424678472468,8.387776622209932,0.007792988148485555,7.372212460442016,0.006637012070015471,7.47960989066943,0.007715716610077256,7.9067616634286795,0.00809142837721376,7.3035704176134,0.008003399352443168,7.077236085569164,0.006919991770219859
6,0.32,inf,,7.70614743019527,0.010812068886891096,8.000502318183486,0.00879156720650642,7.381365451698327,0.009964345071231255,7.486487611024833,0.008988438533682122,7.666287645022424,0.011245636562161496,7.312293312776982,0.0102621497971292,7.08416294953267,0.008839130491073202
7,0.64,inf,,7.5395752364732,0.01399752337987897,7.691268528337891,0.012754122163735442,7.379251844743655,0.014758759903385403,7.486222278646332,0.01259329090692965,7.499028151752436,0.015036922181789657,7.31148686319893,0.014735876360581619,7.084587325327388,0.01344032631678287
8,1.28,inf,,7.4507562681853425,0.007059187383485241,7.51785747569546,0.005427044641450086,7.373691632226245,0.006711340412235738,7.480300225980644,0.005236143304292694,7.399872189587546,0.005841581505330254,7.305649542707218,0.007120593031686929,7.078525076974787,0.005765518269160598
9,2.56,inf,,7.452392901087473,0.007391641105310649,7.49199263082473,0.007300843705172443,7.3789534178205445,0.00683401797252075,7.484833111983113,0.007281674050802854,7.369596927705683,0.007851795306653694,7.310303527148993,0.008376889404284504,7.083872564369356,0.007305591422419792


==> data_lnd/mmlu_bert/d_30522_eps_1_different_n.csv <==
,n,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,12500,inf,,7.447161606446096,0.037863333289195604,7.811049691560983,0.023151324532187677,7.29009248535682,0.03201965902315775,7.705436341598305,0.0262815910404145,7.400623606119517,0.03186946637574413,7.140015723392788,0.039694583269037916,6.437122791174842,0.030417064710034115
1,25000,inf,,7.296885760197147,0.012220424486416897,7.487490046622651,0.015420372975485038,7.16924980110892,0.017245210611754602,7.395065199091114,0.015400622168682704,7.24772044464933,0.01680747767831182,7.057217736206516,0.018650387447827387,6.5882366868774485,0.015490570916945166
2,50000,inf,,7.142024351402381,0.0148981260818229,7.2073732166369435,0.011116745208206456,7.047299494918287,0.01239096934614937,7.142111719961173,0.011094439659182413,7.091889633649726,0.01391898983358159,6.966892949482312,0.013546563660873711,6.670727756464325,0.012574414885809166
3,100000,inf,,7.041761877628062,0.0019236365204311492,7.041671089465825,0.004303122136833558,6.977934579614967,0.0037697167055294177,7.000342330506308,0.0035838090274250074,6.993845337144769,0.004333079126983319,6.9234554981596546,0.003715600716464461,6.740802681926887,0.003912130077870954
4,200000,inf,,6.967058013653366,0.007365296910582674,6.946739433345998,0.006534434492589094,6.93035949038198,0.0065236235372409,6.924199953597065,0.00631930290861434,6.931011141485487,0.006730760339348163,6.8920942686457565,0.006991705766623625,6.787669482212239,0.0057776946867438925
5,400000,inf,,6.912119347138878,0.00259111068772653,6.890132268556316,0.002313960164773756,6.891798428150921,0.0024823185828261557,6.8789013265393795,0.0022858045185760083,6.885588476973879,0.002212055824293547,6.866118073945826,0.002561179672893272,6.8077663141267974,0.0022742061780308903


==> data_lnd/mmlu_bert/n_100000_d_30522_different_eps.csv <==
,eps,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,0.005,inf,,8.858575492207299,0.05703155383428046,9.5046738983786,0.022122974374789838,6.973043233495835,0.007329793150511125,6.996365116869195,0.00945604184177272,8.757462366444397,0.02543334936854369,6.919787544936871,0.008530375686172455,6.737593029625165,0.009220630628191135
1,0.01,inf,,8.481219155559995,0.02472036599553833,9.188309566986726,0.007639917698312464,6.97877590451328,0.009005615358435753,7.000971091942605,0.009888439060215892,8.422767553777422,0.014873291484949962,6.9246903494049805,0.010936187989139343,6.743607021466367,0.010653085441243226
2,0.02,inf,,8.152534491182145,0.03247096298427057,8.818673191475135,0.008423579294185243,6.974345175830903,0.011157860417269358,6.995901058104008,0.010904892269537647,8.070473936544243,0.014982233223660968,6.91759371779983,0.011397806186248017,6.738174660276046,0.010800905121585028
3,0.04,inf,,7.783712270604513,0.01555428276596517,8.434938830434792,0.006177505445684992,6.978043981018493,0.0059857716390790865,7.000285867939546,0.005181701500831105,7.748188569188871,0.012701843430664453,6.9226466383431156,0.005156160002338845,6.742639635157731,0.0036865506689755904
4,0.08,inf,,7.549251777263523,0.0073624532156725125,8.040587339832332,0.0033009839417907634,6.977236503190561,0.004660300442294106,7.000047691105226,0.004533521388192732,7.515414680869293,0.009741697094834132,6.923494065415788,0.004668236327220528,6.741190885332609,0.004974807287329081
5,0.16,inf,,7.344394501466573,0.00957622975086141,7.667341631266001,0.006228188828829868,6.97372376077293,0.008900523739034027,6.997332078262033,0.007158323722522676,7.317664033661281,0.009140730442622046,6.919396497038093,0.00818511020063679,6.737896773910313,0.006241338513294493
6,0.32,inf,,7.198903323274668,0.010877662107973128,7.358256087941714,0.008911105965223844,6.9774122228678,0.009983703490818075,7.0014598376714945,0.009039181328703242,7.169215949704227,0.009788236914670883,6.923642240747159,0.009431660105084325,6.7428657527031435,0.009179658533185775
7,0.64,inf,,7.080251714711059,0.004572552630169168,7.131350515891588,0.005015438172453278,6.974904109008681,0.006105210757727268,6.997535204001319,0.004670083773512143,7.043343768923944,0.004519051603985707,6.920855682458861,0.0057168458990558,6.738854453374091,0.004513410585314533
8,1.28,inf,,7.032185388134461,0.008798818188656743,7.02422259588109,0.008042138667376872,6.976055569565284,0.008777936132023077,6.998882985705331,0.0084726811364949,6.9796375405250135,0.009743741455486397,6.92057396578291,0.009733616186492041,6.7404698448068485,0.008255406368759655
9,2.56,inf,,7.052400486028267,0.005130919034911111,7.008938221652121,0.008056395927447862,6.981940941840702,0.008442075165596852,7.00375283526741,0.008242531811757329,6.963531991347767,0.00831370160491841,6.926731281607639,0.008609317318005858,6.74524899412022,0.009015792357352526


==> data_lnd/mmlu_gpt2/d_50257_eps_1_different_n.csv <==
,n,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,12500,inf,,7.9634667401841055,0.01092040918825005,8.439904567566872,0.010851368430333401,7.722435918693489,0.01372631175653694,8.328828755147565,0.013100217726854017,7.899524028900487,0.01598975903129366,7.527340940082408,0.018028374584133987,6.650522106992763,0.015783403135659572
1,25000,inf,,7.753631041788945,0.02154614525606021,8.058710733698199,0.016965402225184587,7.561950947453892,0.020450767726004265,7.953832594179039,0.017138356328834158,7.699086354745352,0.023231847405549195,7.4151933310991325,0.0184221918689669,6.817130569109528,0.017261235639425474
2,50000,inf,,7.56086100454539,0.012920715530170603,7.719010469602712,0.010729989939759597,7.420243031876938,0.011933716551573595,7.6324195670011505,0.01004328756597442,7.509849732239329,0.012727017369192803,7.31777368355287,0.011182015837342938,6.927712330463261,0.01070550921219852
3,100000,inf,,7.420959879506119,0.013700028455683454,7.472138670803853,0.009325416202863354,7.328341769379084,0.010450258471605743,7.412532479131348,0.00972418402986475,7.368837645523888,0.010746951208328857,7.257425137641294,0.01100214421000254,7.009710109528809,0.008872052447337504
4,200000,inf,,7.322309930872005,0.004982823847847392,7.325294234378231,0.003339206551406539,7.268387201258667,0.003627964443165994,7.289871442035249,0.0033982885581483055,7.282874473926692,0.00413496439159238,7.220714664776653,0.005284272400056335,7.073433570472029,0.004516853582341136
5,400000,inf,,7.251733788508979,0.0036982727765271645,7.235626650738129,0.0039891459700225704,7.220955504852786,0.003804000517661984,7.216646126143425,0.003704053212709981,7.220692205935153,0.004285179611776475,7.188068401113637,0.004100395609008371,7.103384001162145,0.0037874224918514263


==> data_lnd/mmlu_gpt2/n_100000_d_50257_different_eps.csv <==
,eps,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,0.005,inf,,9.498847873375327,0.010704893812409667,10.101251160422454,0.010235985567511846,7.334137600416564,0.004994852895721984,7.419589155898175,0.005981349078445781,9.387194315465493,0.023083901974962837,7.2632310641568525,0.005922185230635855,7.017270355756916,0.004629596730260491
1,0.01,inf,,9.017528539222495,0.020682521168436406,9.806401921636146,0.008973211889814606,7.336940680844935,0.004074154599242817,7.422297449380169,0.003413815461575436,8.988474046779725,0.022005248271514722,7.267578450792899,0.0032063602628428097,7.021199453875174,0.00420073417201564
2,0.02,inf,,8.746629353810217,0.01970371507084209,9.465073778592878,0.007890109234548531,7.333603608708023,0.009446536440945289,7.4177370772511795,0.007608654154902277,8.696007088902359,0.014448192126012891,7.262133871831091,0.010264328481203315,7.016459619453414,0.007838323613935706
3,0.04,inf,,8.406897496750208,0.016259474484414775,9.096798029233705,0.005720863274367789,7.333965093131718,0.0029268311835382687,7.419820809367721,0.0013658263621841261,8.347888898238265,0.015232087158301506,7.263884251500595,0.0021865087780539856,7.017353813314034,0.0021097641358882877
4,0.08,inf,,8.103733907362747,0.016695806027778697,8.696337199152444,0.01083912421164885,7.334763710266687,0.009633514993190904,7.4198124436757755,0.009555949297810819,8.06246294544006,0.013792218885136723,7.264584718914837,0.009758552509584089,7.018665623736045,0.009642684754680454
5,0.16,inf,,7.8499207404273195,0.009588903961255469,8.295064066751632,0.00493599541091742,7.340458873298886,0.005279709240369191,7.425531240468587,0.004505891714398803,7.815402744212416,0.00931731019053459,7.270423883636473,0.004114655528076975,7.0235594024605605,0.0037323912644190945
6,0.32,inf,,7.649885107623295,0.007044038106121416,7.913763511297347,0.005687187290520562,7.332446012084807,0.008063680022753558,7.419348031828527,0.00604209411295071,7.610603999971644,0.005064101828168539,7.263412398971394,0.006496914328751682,7.018143963413546,0.007527770942215111
7,0.64,inf,,7.483050833373627,0.004626909831985117,7.611886947350216,0.0035546879611633936,7.3264978325472,0.004049791933288479,7.412473608522828,0.004454781745324838,7.444988869904651,0.004990678632955272,7.256266784106813,0.005437441589247909,7.011011153400259,0.003874471378455134
8,1.28,inf,,7.408835587041277,0.008221946360852892,7.455245495129409,0.009227418670710884,7.3330830128879,0.010499434530299218,7.418484432610507,0.008376048163963553,7.356454209338499,0.009717932193240032,7.261862032160418,0.009928152514637412,7.01665148804917,0.008463949716273728
9,2.56,inf,,7.4112325739615414,0.010434751500172604,7.424575572527154,0.009422576902174797,7.33120734210473,0.010705017416395398,7.417060506717144,0.009284079061232903,7.319866605451307,0.010166373185838804,7.26124760867867,0.00930121419612686,7.016674374737829,0.010382180846088343


==> data_lnd/power_law_1.5/d_50000_eps_1_different_n.csv <==
,n,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std
0,64,inf,,3.8720779089650437,0.39122663894378107,6.10455833843884,0.10410462431780354,2.0199164963994076,0.32180391621868637,5.965465159663855,0.05286816742271106,3.550427114534709,0.4856307721783058,1.2493809626145538,0.1229227424280137
1,128,inf,,3.3273206304276535,0.3495163961604383,5.539308780479153,0.02164636992479247,1.465222569512886,0.11191545950921371,5.426035927626314,0.028245456333322313,2.954367395405674,0.31557157350128423,0.9647783449944715,0.06956476240278535
2,256,inf,,2.1393994929622804,0.25958556874362076,4.994503202594062,0.01609273770490927,1.094113168074475,0.05281621481741079,4.85269248072789,0.01725031535909174,1.8842372821622557,0.18766841035029302,0.7445026384938522,0.030002383047711682
3,512,inf,,1.4843299342676481,0.06361851284629677,4.4226840373650464,0.01860655303042893,0.8194443007816673,0.079300248193531,4.266482356365865,0.010436279355658116,1.4385367133707756,0.09850390189269138,0.49982588147275414,0.031706959906072765
4,1024,inf,,1.119042007319599,0.06916103036713707,3.7950407028920923,0.012330882219885694,0.5452474092365953,0.042804302245579205,3.6443119384520513,0.009612669805059553,1.0040349189815272,0.04961634334245468,0.37535127511743305,0.026534401883235928
5,2048,inf,,0.7897283026703796,0.05191602480352877,3.191170405606069,0.006146680935537192,0.4321052471712945,0.015691981765296237,3.037087592829432,0.00607177619233391,0.7314902037775812,0.02573119792769305,0.2717608402947796,0.015408044284889849
6,4096,inf,,0.5710016744989944,0.029480511414060096,2.5720475555861144,0.00905359374847025,0.30866311658545936,0.020625117291860177,2.4219971410767784,0.004028517438178269,0.5196615240713591,0.004707055725142357,0.191246904832507,0.0036883221594426413
7,8192,inf,,0.38199041341187384,0.009001794355630206,1.9805122256461296,0.002324535755462822,0.20961416444214898,0.00579028700424546,1.83655224047084,0.0008880562717736791,0.35316306410167525,0.01167835422369282,0.1337409212615548,0.007103887322033462
8,16384,inf,,0.2735383659232028,0.013574939764720219,1.4306686845075212,0.002001459216247789,0.14708603786099578,0.003445340366395584,1.3012797082798466,0.0017052705052988562,0.24583524587980277,0.00415845296352048,0.0929855908083932,0.002433762751286413
9,32768,inf,,0.18261091044515615,0.006388111022401846,0.9528261133964951,0.0018256521811767913,0.102261205121735,0.002656980192623581,0.8479382004775149,0.0006027271333189043,0.164079613216234,0.003598877831094294,0.06264749870576525,0.0017393510037261354
10,65536,inf,,0.12064421896503932,0.0026732439268059593,0.5817533957382046,0.0007274828990211658,0.07104073689614422,0.0007652201235991686,0.5045824486975307,0.0005583812374532021,0.10872514482532222,0.0013005994104952905,0.0424590507517922,0.0008779060554083792
11,131072,inf,,0.08014185174252612,0.0012979204008798895,0.32455277029217344,0.00042161278400886453,0.048148814815306126,0.000591164280033073,0.27412876164041466,0.0002014195599315708,0.0709851463600322,0.000578140735201686,0.028238068895632372,0.0007142667701519455


==> data_lnd/power_law_1.5/n_1000_d_10000_different_eps.csv <==
,eps,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std
0,0.125,inf,,1.9072941498583205,0.13220551609775488,3.984779322961201,0.015923001867325353,0.42132790785625734,0.03572851322617093,2.1591136995961486,0.0037206973499271656,1.72466610466376,0.12418545186204126,0.25710576003016367,0.008664913847580074
1,0.25,inf,,1.3816604352670685,0.04573162861843597,3.4498273175995053,0.012973173247979124,0.4106155229474573,0.017324992295196684,2.1610545750862626,0.007132172501283452,1.2488899233636341,0.07135715635673243,0.25221324946603374,0.011556224145575302
2,0.5,inf,,1.0651899080552245,0.07332656920708465,2.8824194812846846,0.015892465570187992,0.4031443586003595,0.03063584119153818,2.1637345516564275,0.00736149571905709,0.9115179368161547,0.0830143604701029,0.2716590072524411,0.031017092870859835
3,1.0,inf,,0.6869601307171809,0.07611316317556405,2.300715138384159,0.009992113212772309,0.39647368779559694,0.039862238665569844,2.1634871347039786,0.011318735348128429,0.6331456289422699,0.01691396407746565,0.2578173432904158,0.021011412240866806
4,2.0,inf,,0.5510307488753513,0.020170406037449493,2.1818823184807115,0.009559045419125726,0.40975069836863104,0.030301396789814885,2.1599983426299416,0.007410428445557351,0.5003811369953703,0.02148489947918861,0.27581355822787473,0.023441250237309665
5,4.0,inf,,0.5315230366126251,0.013932753498270589,2.158078424722349,0.0027168753314935038,0.3939990976368418,0.030649491537685106,2.1557725063237227,0.003831874284642335,0.37015786294770076,0.02526916822093384,0.2553154585470443,0.015549009218741597
6,8.0,inf,,0.5527429222438979,0.042850406443022314,2.1614353173449627,0.008985026423308977,0.4193071566300753,0.04265944484667997,2.16126825682831,0.008821697511900484,0.3155185488834952,0.020839449399903794,0.2512432864701827,0.010257636462230449
7,16.0,inf,,0.46694871165298146,0.03361165541909728,2.163669024551343,0.010356976182073123,0.4066858296226618,0.016610481657815826,2.1642080895128566,0.009957548619713154,0.2643288435572965,0.013669470372067914,0.25751610182376394,0.01554301040417631


==> data_lnd/power_law_1.5/n_2000_eps_1_different_d.csv <==
,d,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std
0,64,inf,,0.047716194280371174,0.019136772562730584,0.01822429756801547,0.0025516594943373236,0.028232725616614995,0.00803853130523567,0.014814333027618134,0.0020259059985857594,0.01612057816897074,0.002050381289647227,0.01855435911749476,0.0022023417383110317
1,128,inf,,0.0786192603475426,0.028882188998818455,0.02905206897741398,0.0019361987105950584,0.04116152559098017,0.008891017106495315,0.02085789136175985,0.0024634117893415834,0.029327959719527973,0.004582677418719445,0.02425004244168773,0.002761888610706297
2,256,inf,,0.08005537404906503,0.012419097393960363,0.060247109281371905,0.00511009317147277,0.052234062306250065,0.00327292566194518,0.041811568047783396,0.0035546136511201967,0.04878930687649762,0.007546411320778346,0.03600313056773675,0.005039337391762336
3,512,inf,,0.11822756898566242,0.020255358295496958,0.1456293977616497,0.005626424073840336,0.08376817113671615,0.00430778029313304,0.11081689901501539,0.0023259145035549648,0.07709402042520266,0.005996218351719436,0.052904822273288465,0.007569922755856027
4,1024,inf,,0.17475355513000426,0.03136550233881968,0.3359164284593054,0.004730912830883309,0.11940914070039192,0.014822941092672305,0.2696929836907972,0.0015733851155942393,0.13521155907575136,0.0038470006284844504,0.072215809054934,0.006014774073628508
5,2048,inf,,0.23737951087663406,0.011990525738822522,0.6393977555954902,0.009716957213909526,0.17137377286026664,0.012746149559600522,0.5461590077402645,0.002267352764015585,0.2084738361689204,0.014574273594841484,0.09900245940966258,0.0042781176657746426
6,4096,inf,,0.3504090591790212,0.0112288309836075,1.0637406293626783,0.005757875294579887,0.19886433161249564,0.013769429158069068,0.9446942440960988,0.0036471772717795842,0.29404403504866583,0.015953889931115732,0.12932160172348867,0.006653191722234671
7,8192,inf,,0.46018574818246905,0.021585147927607278,1.5786493754390283,0.009786423675393664,0.26766814030845937,0.013933290374129414,1.4470594508025652,0.00884457213931406,0.40688887517623684,0.014968511921928426,0.17040853532727104,0.012938675199902182
8,16384,inf,,0.5738543449206437,0.022064372191976864,2.1748189432287934,0.007160862157261621,0.3157771158503083,0.018106719161766722,2.030059372471954,0.0064147056338275926,0.5350119663114679,0.019256166539535425,0.21487547414366404,0.009593934613017734
9,32768,inf,,0.7007060301267077,0.03850176223107194,2.8061058051606134,0.008091696283392456,0.3974533376141459,0.02666415774952272,2.6601980496531796,0.005409499802603728,0.6465194347359515,0.021411303398705568,0.2461908135527938,0.008451140003330325
10,65536,inf,,0.8187679956406605,0.03845673557474395,3.4655273350458216,0.012030117820431847,0.4713391476538473,0.0303535249222581,3.3137843684261474,0.008301093104570282,0.7561609688005353,0.011205999519986937,0.3016697316112338,0.007938933594621873
11,131072,inf,,1.0132341943081904,0.051049068217033394,4.137164259080452,0.010879337055241729,0.49104791120266544,0.04489430626701238,3.982095452314163,0.009861067320340255,0.8841869233436224,0.019081243479821552,0.32619905589317,0.017552585585019705


==> data_lnd/power_law_1/d_50000_eps_1_different_n.csv <==
,n,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std
0,64,inf,,3.1851508069022936,0.11183363380891355,3.1239077893671294,0.04420621125023783,2.5779546356820786,0.34803009528873924,3.0427916457914064,0.05459848232123406,3.3192061664932155,0.19387611127908233,1.9222606146760057,0.14164968928489632
1,128,inf,,2.7000924909902606,0.19755837752267622,2.9416217761583683,0.03121915466266623,2.080947863175799,0.11919466418277885,2.859944146507053,0.01569133539065287,2.7095349254586005,0.2539357217489456,1.601872718853062,0.13412963591238394
2,256,inf,,2.349490309359669,0.10653616047610168,2.760649476774383,0.016425428148956665,1.7114115308020892,0.1145101904157704,2.688731975715561,0.015483655152454827,2.2781172856388734,0.0912027214104752,1.2604791961766515,0.057471607811952555
3,512,inf,,1.9496108445944358,0.07631867711417656,2.5382473393353053,0.01450420799020989,1.4954581756249923,0.07366649313088035,2.4358529601396968,0.013943217629570567,1.8528930671542096,0.03313134029571662,1.0534985137468404,0.04366233180082266
4,1024,inf,,1.5236299737832482,0.025410138268249477,2.239835958998762,0.013014677929110851,1.1532354465736034,0.0318471524780669,2.1443371779522415,0.01293568788860688,1.4818200705890112,0.047829402583416336,0.7844124983450735,0.014048634615404934
5,2048,inf,,1.2696527763124514,0.018908033917717112,1.9334695353717148,0.008833582410628602,0.9345113670895107,0.023567170582879507,1.8303269473600785,0.005549280582047973,1.1709457406971704,0.033264444456645004,0.6076849114694947,0.01719098010744229
6,4096,inf,,0.9684498325137925,0.026407274422201463,1.5870289118616594,0.012358154102983934,0.7024246659702983,0.019576498872320536,1.4775138101818446,0.008529183761691697,0.8877830344325164,0.023290106124743616,0.45106917110495826,0.0083974676446228
7,8192,inf,,0.7107461431246336,0.012247810362484705,1.2312305092396265,0.003130304523669944,0.533019593466734,0.00312313089255791,1.1171164709254522,0.003677094768646776,0.6613462210273451,0.010635337552791311,0.32970286016369654,0.002369277675058219
8,16384,inf,,0.5041204788414333,0.0039209213145607906,0.8747987626173541,0.002541045626986257,0.3923053569793888,0.002805891106704621,0.760529748781925,0.001374550783132963,0.4582747155092221,0.0033486164954085883,0.23479737310640242,0.0029142599833247023
9,32768,inf,,0.34101982642649703,0.0045250239850525035,0.5542492783669277,0.00159108791110901,0.2731029300945364,0.0038971599329625534,0.4536499347104218,0.001607433664075317,0.2977987529246855,0.002506319373513836,0.16229556970196463,0.0023706476003949096
10,65536,inf,,0.2233385821638248,0.002990788689031856,0.3053318061274523,0.002087810881557573,0.1796881112274585,0.001405457094874904,0.22654734764586476,0.0015504617962867125,0.1830388755218019,0.0014209795413232013,0.10709466253419923,0.0022222719405293806
11,131072,inf,,0.1415462008286797,0.000455209868872121,0.14973381690423987,0.0006851365585520183,0.11555118487770821,0.0011540296139921815,0.09932886903623896,0.00035824856106573335,0.1071913441362363,0.0008827739157788002,0.06956004508636593,0.0008490051686482037


==> data_lnd/power_law_1/n_1000_d_10000_different_eps.csv <==
,eps,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std
0,0.125,inf,,1.8528714550600536,0.045544772133822506,2.191252608638565,0.02643832574331626,0.7210606785298872,0.015115882663355111,1.2739611520356868,0.0031062802525086124,1.8382476130767327,0.04560406384804224,0.48309071373789614,0.01468061373187818
1,0.25,inf,,1.529273386087116,0.04694700425157083,1.9718974771793127,0.024544541786546897,0.7084969981931154,0.028408358954237135,1.2876558102181472,0.010388290487792197,1.5728881860005628,0.09132316858438685,0.45551997333441074,0.019981672287790696
2,0.5,inf,,1.2610968459326177,0.07339016777081514,1.7040672312328051,0.020975278574849522,0.7207970813833342,0.016183508898548592,1.2928739354025456,0.00875937769719928,1.173760618827074,0.04349230500095613,0.46595070922630066,0.017364481359434192
3,1.0,inf,,0.9461532320151862,0.04641444599082765,1.3932099934610194,0.025408551250133853,0.726801010173741,0.055797340143822996,1.288772552387313,0.029560512705225032,0.8866628563635484,0.05682541057772518,0.4678211219953705,0.03251908658506362
4,2.0,inf,,0.7671881558017015,0.04314311998255964,1.291524221314414,0.0035044024754623472,0.7038787128022317,0.017337717599892288,1.2786846951789206,0.0051086747183380675,0.6991469402425264,0.025246702653903726,0.46198845837069713,0.007630004939042335
5,4.0,inf,,0.7784377943233524,0.03613492122895875,1.2831156696006367,0.004142353554160007,0.7076582143737498,0.035595336981508165,1.2865808863103785,0.006675540402841422,0.5978000743693103,0.04483824587221314,0.45674715637487895,0.032056172822601495
6,8.0,inf,,0.7949553589720052,0.024484990103192106,1.2747987551807776,0.022355568858769388,0.7221089791622137,0.02647126613017883,1.2789445516523226,0.023226124287034414,0.5709053532308742,0.015351413120667933,0.4580919175929245,0.008731556254923506
7,16.0,inf,,0.7476436749628783,0.0237898820554317,1.2855169882660193,0.006251719792065096,0.7033330330049269,0.011322896975470424,1.2869908980671436,0.00657456718495406,0.5761916057695763,0.011724192445194553,0.4502390340765669,0.010212720384341848


==> data_lnd/power_law_1/n_2000_eps_1_different_d.csv <==
,d,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std
0,64,0.014417623836987725,0.0031914239881193286,0.037758430747011816,0.01117134742461909,0.018121263716476762,0.004457427530034029,0.046885236664915876,0.005944630402908541,0.014417623836987725,0.0031914239881193286,0.022125693798833845,0.0065292936461872585,0.018821670188683998,0.00627750433853795
1,128,inf,,0.0921857882912247,0.028960126191473316,0.04469807464782642,0.006654078909921863,0.07493172721086064,0.008136271191824232,0.035347277973764815,0.0046565004837285165,0.03420055831263412,0.002154232803577245,0.03385229283651426,0.005670381332227327
2,256,inf,,0.12914553740174733,0.01698017253554271,0.06213862989025,0.004155771340796348,0.08009990923428255,0.009286936197036424,0.04906024359175144,0.004176434541412808,0.06613959630202838,0.003098477114767273,0.046134711102543524,0.005509237887280318
3,512,inf,,0.1390033482315691,0.016281581032333858,0.097227388105769,0.0048321799058347464,0.10318344624348445,0.0057530118660387985,0.06483842914819735,0.0029058712352675506,0.0949494793431481,0.009719754609539707,0.07592951207670277,0.006022289187983707
4,1024,inf,,0.19591705864515468,0.012529862555877742,0.1787757006297342,0.008000855767317629,0.1582180956772555,0.004310068105847017,0.11931075932228405,0.005847062531241703,0.14284052781961232,0.004754363069879068,0.10333009490516068,0.006867372958537031
5,2048,inf,,0.29712414467918136,0.025486366452054016,0.35520105947366354,0.009290442822129362,0.23864136508348746,0.007917649020606323,0.2673951402090168,0.003395178763557858,0.2333256338090009,0.009001986058671821,0.15590236855999565,0.005697749883472677
6,4096,inf,,0.4510355259680413,0.023397528897988695,0.6299100924713547,0.003008399105079204,0.35330739013595613,0.018175930359269173,0.5254275156217186,0.005964635551036707,0.3867646826733938,0.007847077082273477,0.21839541924967482,0.009800703332137442
7,8192,inf,,0.6353599313530861,0.015137180124557722,0.9535670661480271,0.014068784417589434,0.47707766718416683,0.007942657795688113,0.8443986252329261,0.013317663237197758,0.5635173612157548,0.027426177263415598,0.29476054396877927,0.00896432264110685
8,16384,inf,,0.836107375536832,0.027685485493010635,1.3242135516095104,0.010812852836148393,0.6329538348507665,0.011832383984783148,1.2168675042479795,0.008607769525767644,0.7880849792831397,0.02139546090171054,0.40759775423370737,0.009842540362668368
9,32768,inf,,1.0984458708141038,0.029824035480664406,1.7122083014214216,0.009508635271404378,0.8329623609923761,0.014816374999438877,1.6043805361866208,0.010841407504134443,1.0508349841652045,0.018945422376459044,0.5407376193879542,0.021321742464750798
10,65536,inf,,1.3437734233306724,0.035572341225623985,2.0961965112616285,0.011978102348990877,1.0224922444079272,0.022941530753886316,1.9962717414597975,0.01169730204780104,1.3004222776518568,0.040229013418366086,0.6710753409691079,0.01774976651693825
11,131072,inf,,1.64937365197549,0.049971413667998954,2.479655570743175,0.019762970412396646,1.2238731339456692,0.02335393749884787,2.3830818206631763,0.014084505291287885,1.5817654231692413,0.021865579250681652,0.827559220851905,0.015324615390706


==> data_lnd/power_law_2/d_50000_eps_1_different_n.csv <==
,n,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std
0,64,inf,,2.4407758263583585,0.6325893313547163,6.615125370326669,0.04486848440756066,1.2216556354707262,0.19790552555615573,6.5019704684476896,0.037439295658966004,2.3086263594201575,0.5198485424390045,0.7157734207941078,0.10864116903751084
1,128,inf,,1.6896508036763997,0.20781850438315436,6.018753067689795,0.05931552146800782,0.7344351701669442,0.16927320461710582,5.8417993882318004,0.029548788847108935,1.647380433555091,0.3456774039877446,0.5439582211098253,0.1651008675177118
2,256,inf,,1.2761197011898868,0.07463933126325412,5.353485336805546,0.020150831891637015,0.5562987035371044,0.1379877039832862,5.187182757517162,0.016065752070284954,1.0906915930989087,0.11325358574637925,0.3160877800608902,0.07921644090108408
3,512,inf,,0.8486074349322772,0.10699817135305194,4.694606841397109,0.013648201513878449,0.35791090842226964,0.06414179684685148,4.532330886930272,0.009132727919001885,0.7210494430489774,0.09013173011677722,0.21717417417181037,0.009254591779230015
4,1024,inf,,0.5887459263129202,0.06714084221958277,4.02730606075748,0.0037713615008452468,0.21926555471238643,0.022386968667046564,3.8636716933786177,0.004382105108088657,0.4814228889739504,0.041702704724428594,0.14955208476549303,0.017932965886434993
5,2048,inf,,0.3902481777935595,0.06031645839618045,3.3661328677451197,0.005078585791633999,0.17304212710696923,0.02622994560153026,3.205116944596864,0.0022121642909861154,0.34266020642195755,0.03563827209320032,0.10011081194060285,0.008376110426172229
6,4096,inf,,0.2498933854222268,0.01849377124082669,2.714285181455929,0.0027611447576337137,0.10185401593386015,0.009751743215886692,2.5574395995056873,0.0011485866029036233,0.21681723062167618,0.01074637569428646,0.0642785531810465,0.0037176641957395295
7,8192,inf,,0.154251972610677,0.006217169549176887,2.090718105726676,0.0008443119108472696,0.06916542913656856,0.004711943339203327,1.9436380695012556,0.0011046948824743829,0.14616179145462757,0.008986479811038922,0.04244195272144861,0.0012867444641345086
8,16384,inf,,0.10259755537982104,0.006296775596348487,1.5162459174591005,0.00136863239761137,0.04899938806968675,0.003414611252488279,1.3860674838954248,0.0006171991300695012,0.09662974281187545,0.00402053744931498,0.02887661497752215,0.002032211690293586
9,32768,inf,,0.07015593079741586,0.002094423115534632,1.021640516144063,0.0008202178798914773,0.030883746358855435,0.003042951095402308,0.9162611521700414,0.0002817877765953582,0.060103706703963075,0.001544192764142001,0.018516814294166593,0.0006481797554008988
10,65536,inf,,0.04674299243300861,0.004354271532119646,0.6350244487982112,0.0007872705493008295,0.021776185493146572,0.0006837176906678606,0.5588852266722438,0.0001468956529947087,0.041499779005982285,0.0011555035567380582,0.012713203975001846,0.000539894997703342
11,131072,inf,,0.02942905813324249,0.00030701863096639534,0.3663796495017303,0.0008616000564918833,0.013498683749130058,0.00047539504045814593,0.31680985629084957,0.00012066077967789729,0.026227057414807874,0.0006626695438972642,0.00843827499481149,0.0003334236521899156


==> data_lnd/power_law_2/n_1000_d_10000_different_eps.csv <==
,eps,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std
0,0.125,inf,,1.3824553386241791,0.049459384349481154,4.415503413962229,0.03084670711510597,0.2034666951999866,0.022600159066735986,2.354106138513357,0.00581748689379768,1.2630907313946689,0.16431544017986727,0.11917241487701462,0.02064298892902507
1,0.25,inf,,0.8745573258042804,0.10504830141734835,3.7624235533872343,0.012144983296612429,0.1809153623852002,0.01167623896666875,2.349997932758494,0.004125373780869638,0.7780421262629051,0.08337795336454294,0.11661081821154413,0.01871746961130052
2,0.5,inf,,0.5960866496485095,0.04095890563085583,3.1366700901245914,0.009593733375123203,0.18157667400257757,0.015662538553908898,2.3563211723186814,0.005956768332461747,0.5871144209167375,0.07339496501446435,0.10921303315460913,0.005734320752370979
3,1.0,inf,,0.4253502536952741,0.061045761798249124,2.5099962107171034,0.011053370402071874,0.19620179951935657,0.04536599368527869,2.35652733304168,0.00607902443768311,0.39164995582781037,0.02727368891772687,0.11502261411806629,0.027299223497133235
4,2.0,inf,,0.32699555626027704,0.03919903422360434,2.3841827383718526,0.007809103452003859,0.18606663051273203,0.018937588396481627,2.354992252111166,0.004647892465261163,0.2558789377272673,0.038952149431754825,0.11144867819777515,0.0119809206823804
5,4.0,inf,,0.23749084060389308,0.019457331610742413,2.355886485147855,0.007646019821972684,0.19295612816818833,0.02946333682243671,2.3540072275444306,0.00643624409626559,0.2116800927324174,0.017174022316850873,0.10822301830425907,0.012110379278746844
6,8.0,inf,,0.23513613433956979,0.0372535369807455,2.347995943101304,0.005716432596196662,0.18651897215744334,0.047175910850965806,2.3483983752318514,0.005832388278810231,0.15167524901850277,0.01270750296491044,0.11895295267377266,0.0027673555100008063
7,16.0,inf,,0.1953688819088985,0.010958700349398113,2.352006370696414,0.003155798814132731,0.1783501795414179,0.0034280272025639905,2.3524870502934774,0.0030741801789643075,0.11743004443450585,0.011814790174769165,0.1192316138269244,0.01146548492051997


==> data_lnd/power_law_2/n_2000_eps_1_different_d.csv <==
,d,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std
0,64,inf,,0.030029210310076725,0.012062821181071796,0.01657901890969419,0.0017424977858129392,0.021171377609072277,0.005432637544147838,0.012466190891713932,0.001958256909452131,0.016227789578638154,0.003205208677457126,0.015265984013868384,0.002617717132676255
1,128,inf,,0.06065471021096165,0.013337566525965421,0.03772813559359676,0.004490377822387839,0.03178441823907263,0.00487454674665958,0.028829410193646227,0.0013054290211003247,0.023314962541227224,0.002572497365951717,0.019833097823682068,0.006693298109595493
2,256,inf,,0.06623005205284885,0.012854723267454135,0.10178794964097741,0.004472191751755247,0.04331636705811454,0.005788498757035086,0.07930041624570916,0.0016723509176204978,0.044251235153582716,0.004669165479361263,0.031252688380121754,0.0030348239571328117
3,512,inf,,0.10202602453660466,0.01723318695393542,0.21813026528135232,0.004365920589903516,0.053043197478400625,0.005262919436368088,0.18091724484093882,0.0012644341487069342,0.06584685845910554,0.00976119063745855,0.02914247153212902,0.003411579757723936
4,1024,inf,,0.14253408551689808,0.03128402204081965,0.4298618310575314,0.007346726659051022,0.07026718869891269,0.010140511732701588,0.36865591861277547,0.0018051988300749288,0.1006906839727902,0.01848923319664746,0.04263500260590389,0.00620356517947771
5,2048,inf,,0.18603866590714158,0.021766331188793057,0.7511403589623095,0.0012426111101082452,0.08738733190944865,0.014775780056515324,0.6635305474928083,0.0016039292384201196,0.13885783260276363,0.010160739693400806,0.04839128246812526,0.0038562693213253017
6,4096,inf,,0.18231162431338901,0.01853846744467477,1.1872244860363481,0.004994343731807839,0.1057148656973785,0.014419334347018717,1.0748530502530191,0.0016141304497630715,0.16597457792519113,0.012618105962762003,0.06454261383991287,0.011621564040634065
7,8192,inf,,0.26757213774138866,0.006295829515394949,1.7268213162804742,0.005617609953897003,0.10650580344281846,0.007543568489534742,1.5930542564987988,0.003076332545000459,0.2305588267961661,0.02355509610052347,0.06582694024978959,0.006522359287559814
8,16384,inf,,0.26283984481196276,0.024609596993357106,2.3357558878479128,0.0034352069949302936,0.14258961704811862,0.02378402122027469,2.1855035089730395,0.0019304262887053219,0.27843644794033995,0.0064618686516387325,0.08470474183054368,0.009065048031998606
9,32768,inf,,0.3612830124682404,0.044123290334279794,2.9776600322718,0.004600494407924469,0.1703033592955572,0.018593583387806496,2.8258654260098144,0.003211716354265715,0.32738536127063,0.039508369818276046,0.09001981709277093,0.012596261918004517
10,65536,inf,,0.4413289511816375,0.06415461904307627,3.6525699688529087,0.005489504341380425,0.17127312509016224,0.011911454297434761,3.4888349029706824,0.005184346352118335,0.3895659560350636,0.05403731976518705,0.11432500523329955,0.010354549958586035
11,131072,inf,,0.4489269369586107,0.06928972761730023,4.331990465563377,0.002315912395250217,0.16887296499129867,0.018312006474472394,4.165507326198262,0.004657894801919139,0.39809369474460565,0.04392544852784862,0.11769363642268746,0.014139776879412173


==> data_lnd/reddit_bert/d_30522_eps_1_different_n.csv <==
,n,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,12500,inf,,7.2951141886564255,0.028827403925067684,7.716031815489093,0.020281062061055403,7.127271507380817,0.021368688226547757,7.605994574184322,0.01647452625972077,7.2366957458391585,0.02317146513264379,6.9852366885263475,0.02093799379316296,6.339075765441902,0.01652748791946927
1,25000,inf,,7.117351596845836,0.014438929807808216,7.362399864084921,0.009943793906665952,7.005404437032981,0.012837813594337511,7.268723227676214,0.009365003456625855,7.070061404594178,0.012318909267707635,6.903695290634954,0.012078975510646343,6.466743476725256,0.009214208447961383
2,50000,inf,,7.000654077642343,0.013219314956939374,7.10299752423964,0.011585823055172252,6.923464383284009,0.011671804983603788,7.035112962146708,0.011096220877048394,6.960515772958692,0.011689945103401643,6.855153053016141,0.012212304876845475,6.571895443652082,0.01137368022594543
3,100000,inf,,6.90123447864409,0.009109658735446526,6.923480389132808,0.008921067163579417,6.851943182417531,0.008434168579076204,6.881340104389662,0.009275519834834956,6.86478756059586,0.0097866224682411,6.805287678551151,0.010464845320850825,6.629044396861964,0.00947878693068813
4,200000,inf,,6.833539273060805,0.0017597280853735783,6.820994484877227,0.0026988462662952918,6.802789845937667,0.0035770202800614326,6.798552182458404,0.0025237903217700725,6.801459519873779,0.003174168054284112,6.7712862313914455,0.0030882938160239925,6.666326452885185,0.002894937235412882
5,400000,inf,,6.797519144499478,0.0021158361786049315,6.778902074132461,0.00206128010874073,6.780223753223865,0.002199014067228593,6.767563646266872,0.002110422058078322,6.7737536119691715,0.002272939830109491,6.75873843106181,0.0022683555096718994,6.699209225580901,0.0024460400158454326


==> data_lnd/reddit_bert/n_100000_d_30522_different_eps.csv <==
,eps,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,0.005,inf,,9.124624305874903,0.06998955741152162,9.579820653968309,0.012814714693909865,6.851780258279243,0.006083000252849199,6.880898296676252,0.005209863244009324,9.010818551782888,0.07848570770828311,6.8065714395393595,0.00516798498443827,6.6302902936969215,0.0047972331170343906
1,0.01,inf,,8.57962032264459,0.05560502523300745,9.219039344071577,0.010208263391444471,6.8535957911126015,0.007424581911057658,6.883444353035417,0.006893254420057281,8.446588590382856,0.0170798231949747,6.808728203245886,0.006468594259925989,6.632447836884549,0.007359431435981182
2,0.02,inf,,8.119176693580036,0.030838160297730326,8.811713799462625,0.0037294314402563757,6.85298646205266,0.004920022359470578,6.882123498898484,0.003835309302444848,8.053344904682694,0.025579761695643983,6.806934639232381,0.004485325042206051,6.630401947771913,0.0036905113564481614
3,0.04,inf,,7.681045928630311,0.013030265324490014,8.384130711039772,0.004935931326691952,6.848024153946687,0.0054976836538877995,6.877804991590617,0.0054260758426727925,7.630224756051272,0.015237687461168152,6.802713992078869,0.0060243805462281905,6.625873772707853,0.0052340944945314
4,0.08,inf,,7.393732588618461,0.012643178529550483,7.9654666565849395,0.007489506048507576,6.851116386253402,0.00916248261801211,6.880704479392035,0.0084692531019645,7.36463987869857,0.007445697958814211,6.805287776722378,0.008497660358550185,6.629490442559886,0.008366207210010388
5,0.16,inf,,7.199292665070192,0.00614172521982109,7.571207038443049,0.0015352689693298868,6.852114082376917,0.0042511173571635,6.882630504360537,0.0039037636244004586,7.163947305193773,0.00827045052873451,6.807591768843304,0.0036494095702800647,6.630225151191594,0.004294701084385085
6,0.32,inf,,7.036270375522891,0.010204759494963286,7.2416740092467675,0.007643160093918986,6.851983850317,0.008812242671169184,6.879494622962132,0.008176421724650272,7.010079865088767,0.009702571770542425,6.804626095331772,0.00813356259203224,6.626796827855982,0.007736343052667049
7,0.64,inf,,6.934104571130196,0.006085207969947565,7.014060365462086,0.0058098846020938014,6.847787370180624,0.005946260599325118,6.877940736007142,0.005453223769427731,6.905989458752032,0.006611753006205521,6.802322110612816,0.006520872326811781,6.625567588304259,0.004856838395070151
8,1.28,inf,,6.893904229180379,0.003677940779993724,6.9038177389242605,0.004291198122724558,6.848488411428934,0.005327218452127026,6.87752204776569,0.004346106450989797,6.84932149363045,0.0043663157752988156,6.801927746155107,0.004659767791829289,6.6248575323121655,0.004466801343141888
9,2.56,inf,,6.914501026794008,0.010832833727919017,6.892675067757797,0.008706000131610388,6.858275534859627,0.008682083708616908,6.8867592948794085,0.0086809150786488,6.8396759090465125,0.008498296290838658,6.811092576016511,0.00838059591229165,6.635169427451496,0.008364280617585793


==> data_lnd/reddit_gpt2/d_50257_eps_1_different_n.csv <==
,n,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,12500,inf,,7.879194088981222,0.013609804917242176,8.414090161349495,0.011104720822760636,7.641556970557474,0.02213012026289571,8.295356276798199,0.013146218617061597,7.812395177137198,0.021692166498280027,7.4637427104255405,0.019343098596973463,6.631887011138076,0.01651424746594018
1,25000,inf,,7.658788476930084,0.02738480648243576,8.014758600193655,0.022781864750850526,7.485989173198041,0.029133754411061134,7.906406379345347,0.02240855725050654,7.595358732018932,0.03168725756341057,7.360239163005512,0.028788735579239506,6.785912090851568,0.020859305479696177
2,50000,inf,,7.492605311043812,0.007540522097732136,7.68738450567283,0.008984638755226221,7.389788578025102,0.00995697534690577,7.600499210968121,0.008934786094488945,7.44900232177188,0.00906060483913884,7.298838974938031,0.01049988351437482,6.909079164888595,0.008708347530051626
3,100000,inf,,7.369317801356608,0.0072462667294874855,7.443295280037799,0.0072998619981714565,7.303718884145948,0.0062831515292211485,7.3821650455334025,0.0061763775677020445,7.3289442772427,0.007822216752655164,7.243823698430876,0.007784511031656172,6.993138864782937,0.0059265711079680965
4,200000,inf,,7.279704849245252,0.005531454752931769,7.292703523062317,0.0046930306622585275,7.245457056493282,0.004678543719879422,7.256504314032346,0.004559771901678134,7.249231646975327,0.004667542879335074,7.2059541550232264,0.005049402613606726,7.049916307320442,0.00452814108002412
5,400000,inf,,7.226033118472907,0.005223929205346455,7.214692021392653,0.004136664749503319,7.206297664239496,0.004625495617341629,7.195264710491783,0.004023265193592774,7.201379948962142,0.0042230665544554504,7.180778268777442,0.0042700658882585335,7.088342380886378,0.00394916005348352


==> data_lnd/reddit_gpt2/n_100000_d_50257_different_eps.csv <==
,eps,kl_hist_mean,kl_hist_std,kl_our_alg2_mean,kl_our_alg2_std,kl_naive_mean,kl_naive_std,kl_our_nondp_mean,kl_our_nondp_std,kl_naive_nondp_mean,kl_naive_nondp_std,kl_our_dp_gt_mean,kl_our_dp_gt_std,kl_gt_nondp_mean,kl_gt_nondp_std,entropy_f_is_mean,entropy_f_is_std
0,0.005,inf,,9.817853575030716,0.015424999316888628,10.185734019341329,0.010649152368917501,7.299891671184623,0.0073280633042084745,7.378977348341157,0.00790381809822047,9.697956105841016,0.10324683086229741,7.241653028375451,0.009186603749965914,6.989030066781908,0.007393203051497948
1,0.01,inf,,9.251196289619461,0.01681590833727853,9.881572115342973,0.009742824533507798,7.301514099623356,0.00606701936607602,7.379109916438047,0.005251921319204565,9.189695657762213,0.032963418984523915,7.240787379969392,0.006150165476345053,6.989641826509349,0.00510199211488846
2,0.02,inf,,8.82717529705131,0.023340617087027376,9.49994384928449,0.004860470221277881,7.299586071170784,0.0073517128165402615,7.377169648403092,0.00599820583737043,8.737231773131995,0.007561510621944413,7.240161615588063,0.006550113725488139,6.988238641906198,0.005040514271675908
3,0.04,inf,,8.383057356754644,0.01724732759719066,9.108238275314035,0.009043781296610163,7.302673143507296,0.00852163994613412,7.380910562633574,0.008552652798406599,8.320471221771069,0.014115435980714488,7.241943949923967,0.009254943847565518,6.99071230382704,0.008576921529735671
4,0.08,inf,,8.02456431217981,0.006690309941635355,8.684852397809312,0.006293243841141033,7.307832797343174,0.004178960494464186,7.386590813979329,0.004348810785273508,7.979963104467029,0.008273758626316786,7.249417316268449,0.00482190932019151,6.997026556562996,0.004177964856790322
5,0.16,inf,,7.764476945420898,0.01530785654751205,8.260625547516963,0.00590903002381006,7.311188701215715,0.006889978210332383,7.389313736760033,0.006711265406333608,7.727882400559784,0.011210189230426212,7.251432540210092,0.007397871010734274,6.999560911691917,0.007450709326988279
6,0.32,inf,,7.5593709653899355,0.006017818303488971,7.876343568444172,0.004897171465071467,7.303723090678352,0.005149821025944233,7.38140940127572,0.004306307291220255,7.527384155315329,0.007494423009093644,7.244751936159152,0.004408770112503495,6.991731321649658,0.004541405861166363
7,0.64,inf,,7.422431218492295,0.006255119215301336,7.57515770909892,0.005832132717806864,7.299697481287149,0.006678766158437425,7.3792055850589575,0.0064398362912648855,7.386843298873434,0.007788323717555241,7.240374780521873,0.008146092140391678,6.989928193351664,0.0062375400630617665
8,1.28,inf,,7.359538849477279,0.006887307020910094,7.420192640429986,0.007770350627973652,7.306208349358997,0.009363519228900092,7.382483344837733,0.007672882901841763,7.313212899947334,0.008418770924548891,7.245977211254382,0.01054182608111454,6.992870661145228,0.007676212069329527
9,2.56,inf,,7.365514887387268,0.012487271542901784,7.392786177697808,0.011168104181878353,7.306857736758316,0.01192372183935004,7.384383651855873,0.01115270496804523,7.285489825604424,0.012382044726275855,7.24664500057426,0.012212242842915883,6.9946421881007215,0.010756105767105091

